Jointly Generating Multi-view Consistent PBR Textures using Collaborative Control

Multi-view consistency remains a challenge for image diffusion models. Even within the Text-to-Texture problem, where perfect geometric correspondences are known a priori, many methods fail to yield aligned predictions across views, necessitating non-trivial fusion methods to incorporate the results onto the original mesh. We explore this issue for a Collaborative Control workflow specifically in PBR Text-to-Texture. Collaborative Control directly models PBR image probability distributions, including normal bump maps; to our knowledge, the only diffusion model to directly output full PBR stacks. We discuss the design decisions involved in making this model multi-view consistent, and demonstrate the effectiveness of our approach in ablation studies, as well as practical applications.

==> fig/auto_collected/no_bumps2_prompt.txt <==
 An enormous snake statue, sculpted from fiery chunks of magma, set upon a volcanic rock pedestal


==> fig/auto_collected/no_bumps_prompt.txt <==
 White marble chest with a sapphire lock


==> fig/auto_collected/no_dino_prompt.txt <==
 A fully blossomed floral Viking shield


==> fig/auto_collected/no_occlusions_prompt.txt <==
 A rustic wooden vase intricately carved with floral patterns


==> fig/auto_collected/no_pointwise_prompt.txt <==
 A blooming floral statue of a snake on a bed of roses as a pedestal


==> fig/auto_collected/no_ref_attention_prompt.txt <==
 A steam-punk bronze robot dog with a globe on its back and an ornate Victorian head


==> fig/auto_collected/with_zoomin_prompt.txt <==
3D render of a van gogh painting

==> fig/auto_collected/zoomin_prompt.txt <==
A Roman shield crafted from cherry and gold bark, engraved with celtic patterns
